Detectability of 21cm-signal during the Epoch of Reionization with 21cm-Lyman-{\alpha} emitter cross-correlation. II. Foreground contamination

Cross-correlation between the redshifted 21 cm signal and Lyman-{\alpha} emitters (LAEs) is powerful tool to probe the Epoch of Reionization (EoR). Although the cross-power spectrum (PS) has an advantage of not correlating with foregrounds much brighter than the 21 cm signal, the galactic and extra-galactic foregrounds prevent detection since they contribute to the variance of the cross PS. Therefore, strategies for mitigating foregrounds are required. In this work, we study the impact of foreground avoidance on the measurement of the 21 cm-LAE cross-correlation. We then simulate the 21 cm observation as observed by the Murchison Widefield Array (MWA). The point source foreground is modelled from the GaLactic and Extragalactic All-sky Murchison Widefield Array (GLEAM) survey catalogue, and the diffuse foreground is evaluated using a parametric model. For LAE observations, we assume a large survey of the Subaru Hyper Supreme-Cam (HSC), with spectroscopic observations of the Prime Focus Spectrograph (PFS). To predict the 21 cm signal, we employ a numerical simulation combining post processed radiative transfer and radiation hydrodynamics. Using these models, the signal-to-noise ratio of 2D PS shows the foreground contamination dominates the error of cross-PS even in the so-called `EoR window'. We find that at least 99% of the point source foreground and 80% of the galactic diffuse foreground must be removed to measure the EoR signal at large scales $k<0.5 h \rm Mpc^{-1}$. Additionally, a sensitivity 80 times larger than that of the MWA operating with 128 tiles and 99% of the point source foreground removal are required for a detection at small scales.

==> 21cmLAE_CL.txt <==
First of all, we are very grateful to the reviewer for careful reading of our manuscript and for comments that improve our work. In this new manuscript, many results and scales were changed because we have found mistakes in our calculation. We would like to apologies to reviewer. Although the error increased, the main argument of this work did not changed. Below, We have answered all of the reviewer comments. 


Reviewer comment ———————————
1)	It is unclear when RSDs are considered in the analysis pipeline. What scales were used to determine the bias of the LAEs?
——————————————————————
(our reply) 
We consider the bias for the signal in the 2D plane and in equation (5). The bias is evaluated from a ratio between the 1D PS of galaxy and dark matter at all scales. These PSs are calculated from simulation data described in section 5. We corrected our description. 

Reviewer comment ———————————
2)	The Sec 2 on ‘Methodology’ requires several clarifications. It is unclear if the authors simulated the entire signal (21cm+FG+N) through OSKAR in visibility space. From the formalism given, it looks like only foreground and noise were simulated in visibility space. The authors should clearly state this and motivate this choice. Equation (6) and (7) state the formalism for the auto-2D-PS from visibilities, when most of this paper is on cross-correlations. Did the authors consider the 21cm-LAE cross-correlation formalism using 21cm visibility data?
——————————————————————
(our reply) 
We first calculate 1D PS of 21cm and 21cm-LAE from results of simulation. To evaluate 2D PS, we used the 1D PS with assumption of spherically symmetric in Fourier space. On the other hands, we evaluate the FG PS and thermal noise PS in visibility space in order to take interferometric effects such as mode mixing into account. We mentioned it in new manuscript.


Reviewer comment ———————————
3)	On page 3, the authors mention two different bandwidths, one for the cross-correlation after Equation (5) and one for the auto-power spectrum after Equation (7). 
Does that mean that the foregrounds and noise are estimated using a larger bandwidth?
——————————————————————
(our reply) 
As reviewer pointed out, the foreground and noise are calculated using larger bandwidth. Therefore, we assume 40 Mpc as the survey depth which increases the error. We mentioned it at the end of section 2.

Reviewer comment ———————————
4)	In Equation (6), what is the exact meaning of the bandpass window function W_B? If this has an influence on the foreground leakage it is very relevant to add a few sentences explaining its meaning and how different bandpass window function could change the results.
——————————————————————
(our reply) 
As found in Thyagarajan et al 2013, the bandpass window function has huge impact on the foreground power in the EoR window. If we do not use the Blackman Harris Window function, the FG PS in the EoR window is larger orders of magnitudes than our results. This increases the error of 21cm-LAE and more precise foreground removal will be required. We mentioned it in section 2.

Reviewer comment ———————————
5)	On page 4, the paragraph around the MWA noise could use a clarification. I assume the authors mean, they used a 3hr observation with 8s sampling to create the uv-distribution and the assumed survey integration time per visibility is 330hrs?
——————————————————————
(our reply) 
As reviewer pointed out, our assumption corresponds to repeat a 3hr observation with 8 sampling 330 times.  We changed the description.


Reviewer comment ———————————
6)	On page 5 Fig 3, are the vertical lines due to the baseline distribution present in the 2D-PS of the other components? I could possibly identify them in Fig 2, but maybe a sentence for clarification could be added. If the data would be simulated through visibilities, would this feature change the main conclusion on the detectability?
——————————————————————
(our reply) 
We mentioned that the Fig.2 shows vertical lines due to the baseline distribution. 
Even if the entire signal calculated from visibility, the k-modes, affected by the vertical lines , are dominated by error. Therefore, the feature has little effect on the detectability. 

Reviewer comment ———————————
7)	Page 7 Fig 4, for the ‘mid model’, the turn-over scale is resolved in perp and parallel scales, whereas for the ‘late model’ the perp modes are outside the baseline distribution. I understand that usually these modes would be foreground dominated, but if there is a sufficient foreground removal, could the presence of the turn-over scale in the k_perp modes help detection? I guess this is also instrument dependent. Do the authors have an idea of how this would look for example with SKA-low or HERA antennae distribution?
——————————————————————
(our reply) 
The k modes of turn over scale are larger than the range of k_perp of the plot. As reviewer pointed out, the turn over scale can be measured in FG wedges if FG is sufficiently removed. The value of k, 0.85 hMpc^-1, corresponds to 1300m of baseline length. Thus, in principal, the MWA and the SKA_low can measure the turn over scale. However, the error at high k_perp modes dominated by thermal noise. On the other hand, the maximum baseline of HERA is shorter than 1300m. Thus, the HERA can not observe the turn over scale at k_perp=0.85 hMpc^-1.

Reviewer comment ———————————
8)	On page Fig 9 Fig 9, how were these new lines simulated? Could the authors show the 2D-PS of the foreground and the SNR the new configurations? How did the authors reduce the foreground input to 5%? 
——————————————————————
(our reply) 
In the Fig.9, we do not simulate the error with new configuration. Here, we multiply the thermal noise PS and foreground PS by 1/80 and (0.01^2) at all scales. Thus, The 2D PS of foreground and SNR show same feature with the Fig. 2, Fig.3 and Fig.6 except their amplitudes.

Reviewer comment ———————————
9)	On page 9, could the authors please add a paragraph on how Beardsley et al achieved the foreground removal and how it might be improved to the percentage level the authors predict for this measurement? 
——————————————————————
(our reply) 
We added an explanation how Beardsley et al removed foregrounds in section 6.3. Their strategy is relatively simple. And, for example, the modeling of spectral index and bright source model in side lobe can improve the percentage of foreground removal.   

Reviewer comment ———————————
10)	On page 10, the last two paragraphs of the conclusion seem out of context with the conclusions drawn from this study. This study show-cases how even the 21cm-LAE cross-power spectrum is very foreground-dominated and it does not demonstrate how to remove the foreground to a sufficient level. It would be incredibly interesting to see this study with different instrumental settings (HERA, SKA_low) which I understand is beyond the scope of this paper. I would suggest to rephrase to reflect these findings.
——————————————————————
(our reply) 
We removed the last two paragraphs from the conclusion. As reviewer pointed out, the specific method of foreground removal and effect of array configuration are interesting and crucial for estimating the feasibility of the 21cm-LAE cross PS, although these things are out of scope of this work. We mentioned it in summary. 

Now, we hope that the current version is now much clearer and acceptable for publication.

Best regards,

Shintaro Yoshiura, Jack. L.B. Line, Kenji Kubota, Kenji Hasegawa, Keitaro Takahashi




